Study of the 2024 major Vela glitch at the Argentine Institute of Radioastronomy

We report here on new results of the systematic monitoring of southern glitching pulsars at the Argentine Institute of Radioastronomy. In particular, we study in this work the new major glitch in the Vela pulsar (PSR J0835$-$4510) that occurred on 2024 April 29. We aim to thoroughly characterise the rotational behaviour of the Vela pulsar around its last major glitch and investigate the statistical properties of its individual pulses around the glitch. We characterise the rotational behaviour of the pulsar around the glitch through the pulsar timing technique. We measured the glitch parameters by fitting timing residuals to the data collected during the days surrounding the event. In addition, we study Vela individual pulses during the days of observation just before and after the glitch. We selected nine days of observations around the major glitch on 2024 April 29 and studied their statistical properties with the Self-Organizing Maps (SOM) technique. We used Variational AutoEncoder (VAE) reconstruction of the pulses to separate them clearly from the noise. We obtain a precise timing solution for the glitch. We find two recovery terms of $\sim 3~\mathrm{days}$ and $\sim 17~\mathrm{days}$. We find a correlation of high amplitude with narrower pulses while not finding notable qualitative systematic changes before and after the glitch.

==> notes.txt <==
Link to results:
https://drive.google.com/drive/folders/1gyNu4X5CqasVJSjIvqMs408Q9RA_cqSs

Location of observations:
/mnt/Data3/ETTUS/J0835-4510/
/Data6/ETTUS/J0835-4510/2024-05-03T19:43:11.833226_A1
/Data6/ETTUS/J0835-4510/2024-05-04T19:39:14.552750_A1



